Bayesian Continuum Robot Dynamics and State Estimation

Recent factor graph approaches to continuum robot state estimation have been successful for quasi-static applications and spatiotemporal estimation using white-noise kinematic motion priors. However, when inertial effects are significant, these approximations may fail to capture the underlying physics, limiting accuracy during dynamic motions. In contrast, our approach approximates the Cosserat rod dynamics of continuum robots. We write inertia and damping as equivalent applied loads, so that the dynamic balance retains the algebraic form of the static one from prior work with quasi-static robots. Without backbone observations, the framework reduces to a stochastic forward simulation of the robot's motion. Given observations, it jointly refines kinematic and dynamic states and infers external loads, among other states. We validate the approach through simulation and experiments, demonstrating stochastic forward simulation as well as state estimation on tendon-driven continuum robots.

==> figures/simulation.tikz <==
\begin{tikzpicture}[scale=1.0, every node/.style={font=\footnotesize}]
    % Real photo time sweep
    \node[anchor=west] {
        \includegraphics[height=0.22\linewidth, width=0.4\linewidth, clip, trim=16cm 5cm 10cm 3cm]{figures/tendon_robot_dynamics_before.png}
    };
    \node[callout] at (5.5, 1.0) {initial equilibrium \\ (gravity only) };
    
    \node[anchor=west] at (0, -3.3) {
        \includegraphics[height=0.22\linewidth, width=0.4\linewidth, clip, trim=16cm 5cm 10cm 3cm]{figures/tendon_robot_dynamics_after.png}
    };
    \node[callout] at (3.3, -3.5) {settled equilibrium \\ after tension ramp};

    \node[] at (13, -1.3) {
        \includegraphics[width=0.55\linewidth, clip, trim=0.1cm 0cm 0.1cm 2.1cm]{figures/tendon_robot_dynamics_results.pdf}
    };
\end{tikzpicture}









    

% \begin{tikzpicture}[scale=1.0, every node/.style={font=\footnotesize}]
%     \def\dy{0.7}
%     \def\dx{0.91}
%     \def\amp{0.6}          % curve height
%     \pgfmathsetmacro{\Xmax}{2*8*\dx}
%     \pgfmathsetmacro{\PI}{3.14159265}

%     \tikzset{
%         disc/.style={draw=none, fill=mygray, minimum width=4.0mm, minimum height=13mm, inner sep=0pt},
%         S_label/.style={below, yshift=-2pt},
%         T_label/.style={below, yshift=-2pt},
%         F_label/.style={left, xshift=-2pt}
%     }

%     % ---------- physical grey rod ----------
%     \draw[mygray, line width=4pt]
%         plot[domain=0:\Xmax, samples=100, smooth]
%         ({\x}, {\amp*(1-cos(\x/\Xmax*180))});

%     % ---------- tendon spacer discs ----------
%     \foreach \i in {3,5,7,9}{
%         \pgfmathsetmacro{\th}{(\i-1)/8*180}
%         \pgfmathsetmacro{\xx}{(\i-1)*2*\dx}
%         \pgfmathsetmacro{\yy}{\amp*(1-cos(\th))}
%         \node[disc] at (\xx,\yy) {};
%     }
    
%     % ---------- black factor connections on rod ----------
%     \draw plot[domain=0:\Xmax, samples=100, smooth]
%         ({\x}, {\amp*(1-cos(\x/\Xmax*180))});

%     % ---------- base wall ----------
%     \node[draw=none, fill=mygray, rectangle, inner xsep=0.2cm, inner ysep=1.5cm] at (-0.2cm,0) {};

%     % ---------- T_i and sigma_i ----------
%     \node[state] (T1) at (0,0) {};
%     \node[below, yshift=-2pt, xshift=6pt] at (T1) {$\brm{T}_1$};
%     \node[state] (S1) at (0.2, -1.5*\dy) {};
%     \node[below, yshift=-2pt, xshift=6pt] at (S1) {$\brm{\sigma}_1$};
%     \foreach \i in {2,...,9}{
%         \pgfmathsetmacro{\th}{(\i-1)/8*180}
%         \pgfmathsetmacro{\yy}{\amp*(1-cos(\th))}
%         \node[state] (T\i) at ({(\i-1)*2*\dx}, \yy) {};
%         \node[T_label] at (T\i) {$\brm{T}_{\i}$};
%         \node[state] (S\i) at ($(T\i)+(0,-1.7*\dy)$) {};
%         \node[S_label] at (S\i) {$\brm{\sigma}_{\i}$};
%     }

%     % ---------- cosserat factors ----------
%     \foreach \j [evaluate=\j as \k using int(\j+1)] in {1,...,8}{
%         \node[cosserat_factor] (E\j) at ($(T\j)!0.5!(T\k)$) {};
%         \draw (S\j) -- (E\j);
%         \draw (S\k) -- (E\j);
%     }

%     % ---------- disc factors ----------
%     \foreach \dn/\cn in {1/3, 2/5, 3/7, 4/9}{
%         \node[yellow_factor] (D\dn) at ($(T\cn)+(0,1.5)$) {};
%     }
%     \draw (T1) -- (D1); \draw (T3) -- (D1); \draw (T5) -- (D1);
%     \draw (T3) -- (D2); \draw (T5) -- (D2); \draw (T7) -- (D2);
%     \draw (T5) -- (D3); \draw (T7) -- (D3); \draw (T9) -- (D3);
%     \draw (T7) -- (D4); \draw (T9) -- (D4);
  
%     % ---------- forces caused by discs ----------
%     \node[state] (F1) at ($(D1)!0.5!(E2)$) {};
%     \node[F_label] at (F1) {$\brm{f}_1$};
%     \draw (D1) -- (F1) -- (E2);
%     \node[state] (F2) at ($(D2)!0.5!(E4)$) {};
%     \node[F_label] at (F2) {$\brm{f}_2$};
%     \draw (D2) -- (F2) -- (E4);
%     \node[state] (F3) at ($(D3)!0.5!(E6)$) {};
%     \node[F_label] at (F3) {$\brm{f}_3$};
%     \draw (D3) -- (F3) -- (E6);
%     \node[state] (F4) at ($(D4)!0.5!(E8)$) {};
%     \node[F_label] at (F4) {$\brm{f}_4$};
%     \draw (D4) -- (F4) -- (E8);


%     % ---------- actuation connections ----------
%     \def\yrail{4.5*\dy} 
%     \coordinate (railref) at (0,\yrail);
%     \foreach \dn/\cn in {1/3, 2/5, 3/7, 4/9}{
%         \coordinate (Q\dn) at (D\dn |- railref);
%         \draw (D\dn) -- (Q\dn);
%     }
%     \draw (Q1) -- (Q2) -- (Q3) -- (Q4);

%     \coordinate (qpos) at (0,\yrail);
%     \node[state] (q) at (qpos) {};
%     \draw (q) -- (Q1);
%     \node[yshift=-6pt] at (q.south) {$\brm{q}$};

%     % ---------- displacement/tension factor ----------
%     \node[state] (d) at ($(q)+(0,-1.35)$) {};
%     \node[yshift=6pt] at (d.north) {$\brm{d}$};
%     \node[purple_factor] (P) at ($(q)!0.5!(d)+(1.2*\dx,0)$) {};
%     \draw (q) -- (P) -- (d);

%     \def\L{6.0mm}
%     \foreach \ang in {-110, -70, -30}{
%         \coordinate (mid) at ($(P)+(\ang:0.5*\L)$);
%         \coordinate (end) at ($(P)+(\ang:\L)$);
%         \draw (P) -- (mid);
%         \draw[dotted, line width=0.25mm] (mid) -- (end);
%     }

%     \def\px{1.2*\dx}

%     % base pose prior
%     \node[prior_factor] (BP) at (-\px,0) {};
%     \node[anchor=north, align=center] at (BP.south) {base\\pose\\prior};
%     \draw (T1) -- (BP);

%     % tension measurement
%     \node[prior_factor] (TM) at ($(q)+(-\px,0)$) {};
%     \node[anchor=north, align=center] at (TM.south) {tension\\meas.};
%     \draw (q) -- (TM);

%     % displacement measurement
%     \node[prior_factor] (DM) at ($(d)+(-\px,0)$) {};
%     \node[anchor=north, align=center] at (DM.south) {displ.\\meas.};
%     \draw (d) -- (DM);

%     % tip (tracker) measurement
%     \node[prior_factor] (TR) at ($(T9)+(\px,0)$) {};
%     \node[anchor=south, align=center] at (TR.north) {tracker\\meas.};
%     \draw (T9) -- (TR);

%     % external / tip load prior
%     \node[prior_factor] (TL) at ($(S9)+(\px,0)$) {};
%     \node[anchor=north, align=center] at (TL.south) {tip load\\prior};
%     \draw (S9) -- (TL);
% \end{tikzpicture}







